Linear Optimization by Conical Projection

This article focuses on numerical efficiency of projection algorithms for solving linear optimization problems. The theoretical foundation for this approach is provided by the basic result that bounded finite dimensional linear optimization problem can be solved by single projection operation on the feasible polyhedron. The further simplification transforms this problem into projection of a special point onto a convex polyhedral cone generated basically by inequalities of the original linear optimization problem.

==> dimacc.dat <==
500 1.894393e-03
500 8.240094e-04
500 5.045500e-04
1000 4.867587e-04
1000 4.652526e-04
1000 9.348237e-04
1500 5.584216e-04
1500 9.262380e-04
1500 7.537359e-04
2000 1.126226e-03
2000 6.597440e-04
2000 7.232253e-04
2500 9.709671e-04
2500 8.274891e-04
2500 9.629870e-04
3000 5.547407e-04
3000 1.002696e-03
3000 1.564282e-03

